Clustering-based Partitioning for Large Web Graphs

Graph partitioning plays a vital role in distributedlarge-scale web graph analytics, such as pagerank and labelpropagation. The quality and scalability of partitioning strategyhave a strong impact on such communication- and computation-intensive applications, since it drives the communication costand the workload balance among distributed computing nodes.Recently, the streaming model shows promise in optimizing graphpartitioning. However, existing streaming partitioning strategieseither lack of adequate quality or fall short in scaling with alarge number of partitions.In this work, we explore the property of web graph clusteringand propose a novel restreaming algorithm for vertex-cut parti-tioning. We investigate a series of techniques, which are pipelinedas three steps, streaming clustering, cluster partitioning, andpartition transformation. More, these techniques can be adaptedto a parallel mechanism for further acceleration of partitioning.Experiments on real datasets and real systems show that ouralgorithm outperforms state-of-the-art vertex-cut partitioningmethods in large-scale web graph processing. Surprisingly, theruntime cost of our method can be an order of magnitude lowerthan that of one-pass streaming partitioning algorithms, whenthe number of partitions is large.

==> ret/result/IO/IO_time.csv <==
time,HDRF,Greedy,Mint,CLU8,CLU16,CLU32
I/O Cost,382,382,383,1156,1149,1156
Computation Cost,11213,8722,3242,1091,569,429


==> ret/result/algorithm/connected component/cc_communication.csv <==
graph,hdrf,greedy,hash,dbh,mint,clugp
uk,28.5,24.186,91.216,37.020736,25.3,15.256
it,54.59712,46.8172,189.1554,66.1908,60.1664,32.0748
arabic,31.146,27.5,112.66128,40.3119,33.61136,19.6062
web,132.08864,113.52,200,200,107.014,80.3877


==> ret/result/algorithm/connected component/cc_runtime.csv <==
,hdrf,greedy,hash,dbh,mint,clugp
uk,91,86,159,101,88,51
it,186,182,346,203,188,108
ar,128,113,211,135,130,71
web,928,825,1000,1000,785,684


==> ret/result/algorithm/pagerank/comp+comm/CLUGP.csv <==
graph,compute,communicate
UK,55,220
IT,220,446
Arabic,191,232
WebBase,267,688


==> ret/result/algorithm/pagerank/comp+comm/DBH.csv <==
graph,compute,communicate
UK,142,528
IT,682,926
Arabic,355,888
WebBase,1152,>1h


==> ret/result/algorithm/pagerank/comp+comm/Greedy.csv <==
graph,compute,communicate
UK,133,368
IT,611,724
Arabic,301,462
WebBase,713,1176


==> ret/result/algorithm/pagerank/comp+comm/HDRF.csv <==
graph,compute,commute
UK,132,415
IT,626,804
Arabic,308,538
WebBase,700,1455


==> ret/result/algorithm/pagerank/comp+comm/Hashing.csv <==
graph,compute,communicate
UK,242,728
IT,1082,1426
Arabic,505,930
WebBase,1462,99999


==> ret/result/algorithm/pagerank/comp+comm/Mint.csv <==
graph,compute,communicate
UK,59.5,360.5
IT,270,613
Arabic,146,451
WebBase,365,875


==> ret/result/algorithm/pagerank/comp+comm/time.txt <==
uk mint compute 59.5 communication 360.5
uk hdrf compute 132  communication 415
uk clugp compute 55 communication 220
uk hash compute 242 communication 728
uk dbh compute 142 communication 528
uk greedy compute 133 communication 368
arabic mint compute 146 communication 451
arabic hdrf compute 308 communication 538
arabic clugp compute 191 communication 232
arabic hash compute 505 communication 930
arabic dbh compute 355 communication 888
arabic greedy compute 301 communication 462
it mint compute 270 communication 613
it hdrf compute 626 communication 804
it clugp compute 220 communication 446
it hash compute 1082 communication 1426
it dbh compute 682 communication 926
it greedy compute 611 communication 724
webbase mint compute 365 communication 875
webbase hdrf compute 700 communication 1455
webbase clugp compute 267 communication 688
webbase hash compute 1462 communication >1h
webbase dbh compute 1152 communication >1h
webbase greedy compute 713 communication 1176



==> ret/result/algorithm/pagerank/pagerank_communication.csv <==
graph,hdrf,greedy,hash,dbh,mint,clugp,
uk,0.14432,0.121024,0.394784,0.198592,0.13168,0.071872,0
it,0.358976,0.302656,1.038016,0.459552,0.362314,0.188896,0
arabic,0.198336,0.168832,0.583392,0.264352,0.206592,0.10816,0
web,0.703744,0.602016,1.2,0.808992,0.614688,0.422688,0


==> ret/result/algorithm/pagerank/pagerank_runtime.csv <==
,hdrf,greedy,hash,dbh,mint,clugp
uk,0.547,0.502,0.97,0.678,0.513,0.275
it,1.431,1.336,2.509,1.515,1.488,0.667
ar,0.847,0.764,1.435,0.934,0.84,0.424
web,2.156,1.819,3,3,1.241,0.965


==> ret/result/algorithm/pagerank/time.txt <==
uk mint compute 59.5 communication 360.5
uk hdrf compute 132  communication 415
uk clugp compute 55 communication 220
uk hash compute 242 communication 728
uk dbh compute 142 communication 528
uk greedy compute 133 communication 368
arabic mint compute 146 communication 451
arabic hdrf compute 308 communication 538
arabic clugp compute 191 communication 232
arabic hash compute 505 communication 930
arabic dbh compute 355 communication 888
arabic greedy compute 301 communication 462
it mint compute 270 communication 613
it hdrf compute 626 communication 804
it clugp compute 220 communication 446
it hash compute 1082 communication 1426
it dbh compute 682 communication 926
it greedy compute 611 communication 724
webbase mint compute 365 communication 875
webbase hdrf compute 700 communication 1455
webbase clugp compute 267 communication 688
webbase hash compute 1462 communication >1h
webbase dbh compute 1152 communication >1h
webbase greedy compute 713 communication 1176
twitter hdrf compute 916
twitter clugp cmpute 1463



==> ret/result/algorithm/pagerank/图例在里面的/pagerank_communication.csv <==
graph,hdrf,greedy,hash,dbh,mint,clugp,
uk,0.14432,0.121024,0.394784,0.198592,0.13168,0.071872,0
it,0.358976,0.302656,1.038016,0.459552,0.362314,0.188896,0
arabic,0.198336,0.168832,0.583392,0.264352,0.206592,0.10816,0
web,0.703744,0.602016,1.2,0.808992,0.614688,0.422688,0


==> ret/result/algorithm/pagerank/图例在里面的/pagerank_runtime.csv <==
,hdrf,greedy,hash,dbh,mint,clugp
uk,0.547,0.502,0.97,0.678,0.513,0.275
it,1.431,1.336,2.509,1.515,1.488,0.667
ar,0.847,0.764,1.435,0.934,0.84,0.424
web,2.156,1.819,3,3,1.241,0.965


==> ret/result/algorithm/pagerank/图例在里面的/time.txt <==
uk mint compute 59.5 communication 360.5
uk hdrf compute 132  communication 415
uk clugp compute 55 communication 220
uk hash compute 242 communication 728
uk dbh compute 142 communication 528
uk greedy compute 133 communication 368
arabic mint compute 146 communication 451
arabic hdrf compute 308 communication 538
arabic clugp compute 191 communication 232
arabic hash compute 505 communication 930
arabic dbh compute 355 communication 888
arabic greedy compute 301 communication 462
it mint compute 270 communication 613
it hdrf compute 626 communication 804
it clugp compute 220 communication 446
it hash compute 1082 communication 1426
it dbh compute 682 communication 926
it greedy compute 611 communication 724
webbase mint compute 365 communication 875
webbase hdrf compute 700 communication 1455
webbase clugp compute 267 communication 688
webbase hash compute 1462 communication >1h
webbase dbh compute 1152 communication >1h
webbase greedy compute 713 communication 1176
twitter hdrf compute 916
twitter clugp cmpute 1463



==> ret/result/algorithm/sssp/pagerank.csv <==
,uk,,it,,ar,,web,
sssp,time,memory,time,memory,time,memory,time,memory
hash,37.6,696,80,"1,861",56,"1,053",2010,"3,455"
dbh,22.8,281,51,648,30,377,757,"1,155"
hdrf,19,213,47,528,28,292,363,"1,023"
greedy,17,181,44,450,27,251,338,878
mint,18,191,37,587,23,311,321,865
clugp,13,116,25,318,17,163,264,608


==> ret/result/algorithm/sssp/sssp_communication.csv <==
graph,hash,dbh,hdrf,greedy,mint,clugp
uk,22.272,8.992,6.816,5.792,6.112,3.712
it,59.552,20.736,16.896,14.4,18.784,10.176
arabic,33.696,12.064,9.344,8.032,9.952,5.216
web,110.56,36.96,32.736,28.096,27.68,19.456


==> ret/result/algorithm/sssp/sssp_runtime.csv <==
,hash,dbh,hdrf,greedy,mint,clugp
uk,37.6,22.8,19,17,18,13
it,80,51,47,44,50,25
ar,56,30,28,27,30,17
web,2010,757,363,338,321,264


==> ret/result/batchsize/batchsize_RF.csv <==
batchsize,it-2004
1,2.0671
2,2.02164
3,2.00412
4,1.9832
5,1.97614
6,1.96867
7,1.97082
8,1.9678
9,1.96919
10,1.965568


==> ret/result/batchsize/batchsize_runtime.csv <==
batchsize,it-2004
1,1.187
2,1.175
3,1.218
4,1.182
5,1.184
6,1.191
7,1.206
8,1.312
9,1.329
10,1.361


==> ret/result/clugp_without_game/cwg_it-2004.csv <==
num,Tcmsp,Tcmsp_no_game
4,1.4715,2.4323
8,1.8477,2.621
16,1.7456,2.72323
32,1.8779,2.85511
64,1.9855,3.11006
128,2.1672,3.277635
256,2.1534,3.299772


==> ret/result/clugp_without_game_and split/cws_it-2004.csv <==
num,Tcmsp,Tcmsp_no_split,Tcmsp_no_game
4,1.4715,2.13,2.4323
8,1.8477,2.31,2.621
16,1.7456,2.97,2.72323
32,1.8779,3.44,2.85511
64,1.9855,4.11,3.11006
128,2.1672,4.93,3.277635
256,2.1534,6.12,3.299772


==> ret/result/memory/memory_arabic-2005.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,7.416,6.895,0,0.283,0.541,0.665
8,8.16,7.482,0,0.285,0.541,0.705
16,8.867,8.144,0,0.285,0.539,0.965
32,9.51,9.187,0,0.285,0.541,1.364
64,10.224,9.487,0,0.285,0.539,1.825
128,12.033,10.556,0,0.285,0.539,2.347
256,14.329,11.165,0,0.285,0.539,3.853


==> ret/result/memory/memory_it-2004.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp,,,,,,,,
4,13.435,12.5,0,0.541,0.541,1.264,,,,,,,,
8,14.777,13.547,0,0.541,0.541,1.317,,,,,,,,
16,16.053,14.727,0,0.541,0.539,2.268,,,,,,,,
32,17.223,15.959,0,0.542,0.541,3.122,,,,,,,,
64,18.228,17.13,0,0.55,0.541,3.651,,,,,,,,
128,19.057,18.148,0,0.56,0.541,4.746,,,,,,,,
256,20.994,18.964,0,0.571,0.539,6.098,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,2


==> ret/result/memory/memory_twitter.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,8.803710938,7.77734375,0,0.5859375,0.586914063,1.025390625
8,9.524414063,7.931640625,0,0.5859375,0.586914063,1.37890625
16,10.40625,9.280273438,0,0.5859375,0.586914063,1.905273438
32,11.51171875,10.54003906,0,0.5859375,0.586914063,2.616210938
64,12.91894531,11.83398438,0,0.5859375,0.586914063,3.586914063
128,15.29492188,14.41894531,0,0.5859375,0.586914063,4.813476563
256,17.62304688,16.640625,0,0.5859375,0.586914063,6.176757813


==> ret/result/memory/memory_webbase-2001.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,36.293,34.307,0,2.075,0.541,5.138
8,38.509,36.022,0,2.077,0.541,5.226
16,40.239,37.652,0,2.077,0.539,5.412
32,41.471,39.057,0,2.075,0.541,5.735
64,42.311,40.160 ,0,2.075,0.539,6.020 
128,42.795,40.962,0,2.077,0.539,6.246
256,43.061,41.510 ,0,2.077,0.539,6.760 


==> ret/result/memory/twitter/memory_twitter.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,8.803710938,7.77734375,0,0.5859375,0.586914063,1.025390625
8,9.524414063,7.931640625,0,0.5859375,0.586914063,1.37890625
16,10.40625,9.280273438,0,0.5859375,0.586914063,1.905273438
32,11.51171875,10.54003906,0,0.5859375,0.586914063,2.616210938
64,12.91894531,11.83398438,0,0.5859375,0.586914063,3.586914063
128,15.29492188,14.41894531,0,0.5859375,0.586914063,4.813476563
256,17.62304688,16.640625,0,0.5859375,0.586914063,6.176757813


==> ret/result/memory/模式一/memory_it-2004.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp,,,,,,,,
4,13.435,12.5,0,0.541,0.541,1.264,,,,,,,,
8,14.777,13.547,0,0.541,0.541,1.317,,,,,,,,
16,16.053,14.727,0,0.541,0.539,2.268,,,,,,,,
32,17.223,15.959,0,0.542,0.541,3.122,,,,,,,,
64,18.228,17.13,0,0.55,0.541,3.651,,,,,,,,
128,19.057,18.148,0,0.56,0.541,4.746,,,,,,,,
256,20.994,18.964,0,0.571,0.539,6.098,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,
,,,,,,,,,,,,,,2


==> ret/result/memory/模式一/memory_uk-2002.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,5.992,5.585,0,0.285,0.541,0.714
8,6.515,6,0,0.285,0.541,0.756
16,6.986,6.439,0,0.285,0.539,0.801
32,7.379,6.84,0,0.285,0.541,0.857
64,7.675,7.171,0,0.285,0.539,0.936
128,7.865,7.421,0,0.283,0.539,1.120 
256,7.962,7.592,0,0.283,0.539,1.497
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
, ,,,,,


==> ret/result/rebuttle/batchsize/batchsize.csv <==
batchsize,RF,PageRank
1,2.0671,657
2,2.02164,655
3,2.00412,659
4,1.9832,662
5,1.97614,664
6,1.96867,665
7,1.97082,668
8,1.9678,667
9,1.96919,661
10,1.965568,668


==> ret/result/rebuttle/imbalance factor/imbalance_factor_32_partition_.csv <==
imbalance,Arabic,IT,UK,Web
1,1.92,1.85,1.82,1.47
1.02,1.93,1.85,1.76,1.45
1.04,1.87,1.86,1.74,1.44
1.06,1.88,1.88,1.68,1.45
1.08,1.89,1.88,1.71,1.43
1.1,1.88,1.87,1.71,1.45


==> ret/result/rebuttle/latency/latency-arabic.csv <==
latency,HDRF,Greedy,Hashing,DBH,Mint,CLUGP
10ms,913,822,1549,1003,645,462
50ms,931,840,1578,1027,664,473
100ms,971,850,1878,1124,687,487


==> ret/result/rebuttle/latency/latency-it-2004.csv <==
latency,HDRF,Greedy,Hashing,DBH,Mint,CLUGP
10ms,1545,1442,2709,1636,953,720
50ms,1574,1469,5018,1666,971,740
100ms,1659,1549,2910,1124,1033,773


==> ret/result/rebuttle/latency/latency-uk-2004.csv <==
latency,HDRF,Greedy,Hashing,DBH,Mint,CLUGP
10ms,590,542,1047,732,453,297
50ms,611,557,1085,759,465,307
100ms,971,577,631,779,483,316


==> ret/result/rebuttle/latency/latency-webbase.csv <==
latency,HDRF,Greedy,Hashing,DBH,Mint,CLUGP
10ms,2328,1964,> 1h,> 1h,1340,1032
50ms,2492,2048,> 1h,> 1h,1431,1078
100ms,2582,2178,> 1h,> 1h,1471,1128


==> ret/result/rebuttle/latency/new/CLUGP.csv <==
latency,compute,communicate
10ms,191,271
50ms,191,282
100ms,191,296


==> ret/result/rebuttle/latency/new/DBH.csv <==
latency,compute,communicate
10ms,355,648
50ms,355,672
100ms,355,769


==> ret/result/rebuttle/latency/new/Greedy.csv <==
latency,compute,communicate
10,301,521
50,301,539
100,301,549


==> ret/result/rebuttle/latency/new/HDRF.csv <==
latency,compute,commute
10,308,1241
50,308,1270
100,308,1570


==> ret/result/rebuttle/latency/new/Hashing.csv <==
latency,compute,communicate
10ms,505,1044
50ms,505,1073
100ms,505,1373


==> ret/result/rebuttle/latency/new/Mint.csv <==
latency,compute,communicate
10ms,146,499
50ms,146,518
100ms,146,541


==> ret/result/rebuttle/latency/new/time.txt <==
uk mint compute 59.5 communication 360.5
uk hdrf compute 132  communication 415
uk clugp compute 55 communication 220
uk hash compute 242 communication 728
uk dbh compute 142 communication 528
uk greedy compute 133 communication 368
arabic mint compute 146 communication 451
arabic hdrf compute 308 communication 538
arabic clugp compute 191 communication 232
arabic hash compute 505 communication 930
arabic dbh compute 355 communication 888
arabic greedy compute 301 communication 462
it mint compute 270 communication 613
it hdrf compute 626 communication 804
it clugp compute 220 communication 446
it hash compute 1082 communication 1426
it dbh compute 682 communication 926
it greedy compute 611 communication 724
webbase mint compute 365 communication 875
webbase hdrf compute 700 communication 1455
webbase clugp compute 267 communication 688
webbase hash compute 1462 communication >1h
webbase dbh compute 1152 communication >1h
webbase greedy compute 713 communication 1176



==> ret/result/rebuttle/relative weight/relative_weight.csv <==
relative weight,Arabic,IT,UK,Web
0.1,2.72,2.61,2.64,2.52
0.3,2.38,2.25,1.86,1.84
0.5,2.04,1.98,1.73,1.52
0.7,2.11,1.99,1.81,1.64
0.9,2.36,2.31,2.12,1.84


==> ret/result/rebuttle/sample/sample.csv <==
RF,HDRF,Greedy,Hashing,Mint,DBH,CLUGP
"10K,1M",1.04,1.04,1.5,1.05,1.1,1.002
"1M,5M",1.21,1.22,1.7,1.21,1.4,1.05
"5M,10M",1.35,1.4,2.5,1.35,1.9,1.05
"10M,60M",1.88,2.11,3.1,1.82,2.5,1.2


==> ret/result/replication/bar chart/replication_arabic-2005.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,2.1582,1.7296,3.3196,2.3989,1.9106,1.4214
8,2.7694,2.2128,5.8172,3.3423,2.4659,1.5876
16,3.3517,2.758,9.592,4.4639,3.1286,1.5869
32,3.8807,3.314,14.3809,5.7524,4.0521,1.8003
64,4.4267,3.8619,19.3668,7.1746,5.512,1.8646
128,4.4677,4.2904,23.91,8.8043,7.8448,1.9662
256,4.8326,4.6569,27.9426,10.7811,11.8794,1.9747


==> ret/result/replication/bar chart/replication_it-2004.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,2.133,1.7109,3.2538,2.3776,1.8992,1.2861
8,2.7415,2.1839,5.6345,3.3178,2.4908,1.4114
16,3.3214,2.7189,9.2617,4.4693,3.252,1.6069
32,3.8515,3.2776,13.9896,5.7871,4.2119,1.6121
64,4.3065,3.8089,19.1281,7.2459,5.6452,1.6732
128,4.6832,4.2704,24.0001,8.9165,8.0195,1.6924
256,5.5641,4.6403,28.3616,10.9508,10.6452,1.7275


==> ret/result/replication/bar chart/replication_uk-2002.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,2.0672,1.655,3.168,2.2933,1.6761,1.3558
8,2.5987,2.0773,5.3197,3.1424,2.0404,1.5574
16,3.074,2.52,8.2971,4.1285,2.4425,1.6612
32,3.472,2.926,11.6896,5.232,3.0025,1.7376
64,3.7726,3.262,14.9108,6.4174,3.9503,1.9343
128,3.9647,3.515,17.6879,7.7447,5.6689,1.9051
256,4.0652,3.6884,20.0974,9.295,8.6146,1.9996


==> ret/result/replication/bar chart/replication_webbase-2001.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,1.8252,1.5038,2.7385,2.1511,1.449,1.2137
8,2.1843,1.7813,4.1652,2.8152,1.6539,1.39
16,2.4641,2.0455,5.8654,3.5186,1.8531,1.3464
32,2.6636,2.2727,7.5859,4.2325,2.112,1.4115
64,2.7995,2.4516,9.105,4.9398,2.5792,1.4437
128,2.8781,2.5811,10.3774,5.6503,3.7101,1.4928
256,2.921,2.6698,11.7764,6.3683,5.2041,1.5527


==> ret/result/replication/bar chart/twitter/replication_twitter-2010.csv <==
num,Hdrf,Tcmsp
4,2.17,2.89
8,2.56,2.97
16,2.73,3.71
32,3.45,5.14
64,4.35,5.78
128,5.52,7.04
256,6.81,8.19


==> ret/result/replication/bar chart/twitter/replication_twitter-2010_-_______.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,2.17,2.34,19.55,4.16,3.74,2.89
8,2.56,3.04,21.48,5.64,5.25,2.97
16,2.73,3.68,22.79,6.02,5.91,3.71
32,3.45,4.67,24.64,7.13,7.06,5.14
64,4.35,5.37,26.13,8.64,7.64,5.78
128,5.52,7.15,31.46,9.74,9.53,7.04
256,6.81,8.26,38.66,10.97,10.04,8.19


==> ret/result/replication/line chart/replication_arabic-2005.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,2.1582,1.7296,3.3196,2.3989,1.9106,1.5548
8,2.7694,2.2128,5.8172,3.3423,2.4659,1.9096
16,3.3517,2.758,9.592,4.4639,3.1286,2.0881
32,3.8807,3.314,14.3809,5.7524,4.0521,2.4073
64,4.4267,3.8619,19.3668,7.1746,5.512,2.7635
128,4.4677,4.2904,23.91,8.8043,7.8448,3.4894
256,4.8326,4.6569,27.9426,10.7811,11.8794,4.4017


==> ret/result/replication/line chart/replication_it-2004.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,2.133,1.7109,3.2538,2.3776,1.8992,1.5867
8,2.7415,2.1839,5.6345,3.3178,2.4908,1.8832
16,3.3214,2.7189,9.2617,4.4693,3.252,2.0947
32,3.8515,3.2776,13.9896,5.7871,4.2119,2.3047
64,4.3065,3.8089,19.1281,7.2459,5.6452,2.615
128,4.6832,4.2704,24.0001,8.9165,8.0195,2.7641
256,5.5641,4.6403,28.3616,10.9508,10.6452,3.4298


==> ret/result/replication/line chart/replication_uk-2002.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,2.0672,1.655,3.168,2.2933,1.6761,1.4279
8,2.5987,2.0773,5.3197,3.1424,2.0404,1.5917
16,3.074,2.52,8.2971,4.1285,2.4425,1.7111
32,3.472,2.926,11.6896,5.232,3.0025,1.8184
64,3.7726,3.262,14.9108,6.4174,3.9503,1.9056
128,3.9647,3.515,17.6879,7.7447,5.6689,2.009
256,4.0652,3.6884,20.0974,9.295,8.6146,2.3416


==> ret/result/replication/line chart/replication_webbase-2001.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,1.8252,1.5038,2.7385,2.1511,1.449,1.2962
8,2.1843,1.7813,4.1652,2.8152,1.6539,1.4197
16,2.4641,2.0455,5.8654,3.5186,1.8531,1.5
32,2.6636,2.2727,7.5859,4.2325,2.112,1.5596
64,2.7995,2.4516,9.105,4.9398,2.5792,1.5979
128,2.8781,2.5811,10.3774,5.6503,3.7101,1.6255
256,2.921,2.6698,11.7764,6.3683,5.2041,1.6569


==> ret/result/thread/thread_runtime-origin.csv <==
thread,uk-2002,it-2004,arabic-2005,webbase-2001
1,0.899,10.092,4.265,4.962
2,0.624,5.476,2.544,3.07
4,0.471,3.543,1.545,2.06
8,0.402,2.247,1.101,1.616
16,0.358,1.718,0.885,1.382
32,0.324,1.585,0.835,1.137
,,,,
,,,,
1.440705128,1.842951059,1.676493711,1.616286645,
1.908704883,2.848433531,2.760517799,2.408737864,
2.236318408,4.491321762,3.873751135,3.070544554,
2.511173184,5.87427241,4.81920904,3.590448625,
2.774691358,6.367192429,5.107784431,4.364116095,


==> ret/result/thread/thread_runtime.csv <==
thread,uk-2002,it-2004,arabic-2005,webbase-2001
1,0.899,10.092,4.265,4.962
2,1.440705128,1.842951059,1.676493711,1.616286645
4,1.908704883,2.848433531,2.760517799,2.408737864
8,2.236318408,4.491321762,3.873751135,3.070544554
16,2.511173184,5.87427241,4.81920904,3.590448625
32,2.774691358,6.367192429,5.107784431,4.364116095


==> ret/result/time/runtime_arabic-2005.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,0.95,0.868,0.24,0.31,0.246,0.671
8,1.336,1.244,0.241,0.311,0.284,0.675
16,2.184,1.92,0.245,0.312,0.505,0.68
32,3.66,2.861,0.248,0.315,1.171,0.754
64,5.644,4.757,0.251,0.337,2.322,0.821
128,8.546,7.068,0.25,0.368,4.339,0.876
256,10.534,11.652,0.249,0.418,11.062,1.118


==> ret/result/time/runtime_it-2004.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,2.004,1.871,0.418,0.572,0.437,1.162
8,2.931,2.721,0.419,0.573,0.503,1.188
16,4.658,4.123,0.423,0.574,0.888,1.341
32,8.061,6.314,0.444,0.573,2.27,1.492
64,12.361,9.880 ,0.438,0.572,4.391,1.587
128,19.057,13.889,0.422,0.571,7.687,1.822
256,32.043,21.059,0.450 ,0.574,14.011,1.869


==> ret/result/time/runtime_twitter.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,3397s,2846s,450s,631s,512s,2138s
8,4212s,3247s,453s,632s,627s,2169s
16,5566s,5176s,461s,637s,1028s,2368s
32,9323s,7988s,476s,635s,2863s,2472s
64,13882s,10701s,478s,638s,4971s,2553s
128,22446s,16291s,481s,636s,8655s,2748s
256,34021s,26719s,482s,637s,16903s,2973s


==> ret/result/time/runtime_uk-2002.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,0.459,0.433,0.108,0.148,0.118,0.335
8,0.672,0.613,0.111,0.148,0.137,0.332
16,1.065,0.91,0.109,0.15,0.234,0.34
32,1.666,1.307,0.115,0.151,0.562,0.336
64,2.620 ,1.883,0.120 ,0.153,1.109,0.352
128,4.118,2.797,0.123,0.155,1.981,0.365
256,6.708,4.445,0.130 ,0.16,4.694,0.419


==> ret/result/time/runtime_webbase-2001.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,1.692,1.581,0.372,0.576,0.425,1.349
8,2.444,2.137,0.379,0.577,0.524,1.34
16,3.626,2.998,0.377,0.594,0.787,1.347
32,5.549,4.304,0.382,0.611,1.803,1.376
64,8.445,6.132,0.384,0.641,3.927,1.359
128,13.062,8.97,0.383,0.702,7.225,1.414
256,21.426,14.174,0.379,0.827,14.332,1.511


==> ret/result/time/twitter/CLUGP.csv <==
graph,pagerank,partition
twitter,1.463,2.472


==> ret/result/time/twitter/HDRF.csv <==
graph,pagerank,partition
twitter,0.916,9.323


==> ret/result/time/twitter/data.csv <==
algo,CLUGP,HDRF
partition,1.463,9.323
pagerank,2.472,0.916


==> ret/result/time/twitter/runtime_twitter.csv <==
num,Hdrf,Greedy,Hashing,Dbh,Mint,Tcmsp
4,3.397,2.846,0.45,0.631,0.512,2.138
8,4.212,3.247,0.453,0.632,0.627,2.169
16,5.566,5.176,0.461,0.637,1.028,2.368
32,9.323,7.988,0.476,0.635,2.863,2.472
64,13.882,10.701,0.478,0.638,4.971,2.553
128,22.446,16.291,0.481,0.636,8.655,2.748
256,34.021,26.719,0.482,0.637,16.903,2.973


==> ret/result/time/twitter/time.txt <==
uk mint compute 59.5 communication 360.5
uk hdrf compute 132  communication 415
uk clugp compute 55 communication 220
uk hash compute 242 communication 728
uk dbh compute 142 communication 528
uk greedy compute 133 communication 368
arabic mint compute 146 communication 451
arabic hdrf compute 308 communication 538
arabic clugp compute 191 communication 232
arabic hash compute 505 communication 930
arabic dbh compute 355 communication 888
arabic greedy compute 301 communication 462
it mint compute 270 communication 613
it hdrf compute 626 communication 804
it clugp compute 220 communication 446
it hash compute 1082 communication 1426
it dbh compute 682 communication 926
it greedy compute 611 communication 724
webbase mint compute 365 communication 875
webbase hdrf compute 700 communication 1455
webbase clugp compute 267 communication 688
webbase hash compute 1462 communication >1h
webbase dbh compute 1152 communication >1h
webbase greedy compute 713 communication 1176


